Mixed Membership Word Embeddings for Computational Social Science

Word embeddings improve the performance of NLP systems by revealing the hidden structural relationships between words. Despite their success in many applications, word embeddings have seen very little use in computational social science NLP tasks, presumably due to their reliance on big data, and to a lack of interpretability. I propose a probabilistic model-based word embedding method which can recover interpretable embeddings, without big data. The key insight is to leverage mixed membership modeling, in which global representations are shared, but individual entities (i.e. dictionary words) are free to use these representations to uniquely differing degrees. I show how to train the model using a combination of state-of-the-art training techniques for word embeddings and topic models. The experimental results show an improvement in predictive language modeling of up to 63% in MRR over the skip-gram, and demonstrate that the representations are beneficial for supervised learning. I illustrate the interpretability of the models with computational social science case studies on State of the Union addresses and NIPS articles.

==> figures/convexCombinations.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'convexCombinations.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{588.88491211bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.50236975)%
    \put(0,0){\includegraphics[width=\unitlength]{convexCombinations.pdf}}%
    \put(-0.00128686,0.08672848){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Classroom learning topic
teaching, learning, reteaching...
}}}%
    \put(0.22149226,0.48292091){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Machine learning topic
Reinforcement, belief, learning...}}}%
    \put(0.62654524,0.21710486){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Life learning topic
Mistakes, happiness, wisdom...}}}%
    \put(0.37338707,0.25001544){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{x}}}%
    \put(0.307566,0.37026555){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{x}}}%
    \put(0.39996877,0.23609177){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{"learning," prior}}}%
    \put(0.32528711,0.34368393){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{"learning," posterior}}}%
    \put(0.82434721,0.27136844){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{x}}}%
    \put(0.29018364,0.42199749){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{x}}}%
    \put(0.01424133,0.11187888){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{x}}}%
    \put(0.08605268,0.0057179){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Context: "We used an SVM when learning to predict the class labels."}}}%
  \end{picture}%
\endgroup%

